Towards Scalable Topic Detection on Web via Simulating Levy Walks Nature of Topics in Similarity Space

Organizing a few webpages from social media websites into popular topics is one of the key steps to understand trends on web. Discovering popular topics from web faces a sea of noise webpages which never evolve into popular topics. In this paper, we discover that the similarity values between webpages in a popular topic contain the statistically similar features observed in Levy walks. Consequently, we present a simple, novel, yet very powerful Explore-Exploit (EE) approach to group topics by simulating Levy walks nature in the similarity space. The proposed EE-based topic clustering is an effective and effcient method which is a solid move towards handling a sea of noise webpages. Experiments on two public data sets demonstrate that our approach is not only comparable to the state-of-the-art methods in terms of effectiveness but also significantly outperforms the state-of-the-art methods in terms of efficiency.

==> figs/TMM18/MCG/CMP_denoisy_method/MCG_noise________________________.txt <==
                                    MCG　　　

                正确数　　聚类话题数　　真实话题数     召回率　准确率      聚类时间
NMFG:             58	  4238        73        0.7945     0.0137    5248s(Matlab)	
e-g(e=0.3)        63      7379        73        0.8630     0.0085      26s(Matlab)
s-m(tau=0.05)     63      8341        73        0.8630     0.0076      27s(Matlab)

RSC:              26       69         73        0.3562     0.3768     140s(python)
SD:               2        90         73        0.0274     0.0222      20s(R语言)
 
	


==> figs/TMM18/MCG/CMP_other_method/MCG_other________________________.txt <==
                                    MCG　　　

                　　 聚类时间       排序时间
e-g(e=0.3):         26s(Matlab)     38s
s-m(tau=0.05):      27s(Matlab)     36s
LPD:	  5248x2=10496s(Matlab)      ?s
NMFG:          　 5248s(Matlab)	    15s
MMG:

	


==> figs/TMM18/YKS/CMP_denoisy_method/YKS_noise________________________.txt <==
                                    YKS　　　
                正确数　　聚类话题数　　 真实话题数　　 召回率　　    准确率　　　 聚类时间
NMFG:            197	  5714        273       0.7216      0.0345      13847s(Matlab)	
e-g(e=0.3)       219     31919        273       0.8022      0.0069        283s(Matlab)
s-m(0.01)        211     20242        273       0.7729      0.0104        250s(Matlab)

RSC:             110       267        273       0.4029     0.4120        2874s(python)
SD:               维度过高，运行出错
 
	


==> figs/TMM18/YKS/CMP_other_method/YKS_other________________________.txt <==
                                    YKS　　　

                　　 聚类时间       排序时间
e-g(e=0.3)         283s(Matlab)    240s
s-m(0.01)          250s(Matlab)    182s
LPD:	 13847x2=27694s(Matlab)      ?s
NMFG:          　13847s(Matlab)	   115s
MMG:

	


==> figs/TMM18/various_terminate_th/topicnumber.txt <==
epsilon  totalCliques    recall
th=0.9      541         0.3836
th=0.7      930         0.6027
th=0.5     1462         0.7397
th=0.3     2033         0.7397
th=0.1     2757         0.7260

th={0.9,0.7,0.5,0.3,0.1}     5322    0.8356
